Optimizing Packet Reception Rates for Low Duty-Cycle BLE Relay Nodes

In order to achieve the full potential of the Internet-of-Things, connectivity between devices should be ubiquitous and efficient. Wireless mesh networks are a critical component to achieve this ubiquitous connectivity for a wide range of services, and are composed of terminal devices (i.e., nodes), such as sensors of various types, and wall powered gateway devices, which provide further internet connectivity (e..g, via WiFi). When considering large indoor areas, such as hospitals or industrial scenarios, the mesh must cover a large area, which introduces concerns regarding range and the number of gateways needed and respective wall cabling infrastructure. Solutions for mesh networks implemented over different wireless protocols exist, like the recent Bluetooth Low Energy (BLE) 5.1. Besides range concerns, choosing which nodes forward data through the mesh has a large impact on performance and power consumption. We address the area coverage issue via a battery powered BLE relay device of our own design, which acts as a range extender by forwarding packets from end nodes to gateways. We present the relay's design and experimentally determine the packet forwarding efficiency for several scenarios and configurations. In the best case, up to 35% of the packets transmitted by 11 nodes can be forwarded to a gateway by a single relay under continuous operation. A battery lifetime of 1 year can be achieved with a relay duty cycle of 20%.

==> power.csv <==
dutyCycle,battlifeY,1second,25second
1.0000,0.1826,0.3500,0.8750 
0.9000,0.2029,0.3150,0.7875 
0.8000,0.2283,0.2800,0.7000 
0.7000,0.2609,0.2450,0.6125 
0.6000,0.3044,0.2100,0.5250 
0.5000,0.3653,0.1750,0.4375 
0.4000,0.4566,0.1400,0.3500 
0.3000,0.6088,0.1050,0.2625 
0.2000,0.9132,0.0700,0.1750 
0.1000,1.8265,0.0350,0.0875 


==> teste3.csv <==
scanwindow,efficiency
50,0.8800
50,0.8658
50,0.8800
50,0.8850
150,0.8867
150,0.8858
150,0.8933
250,0.8975
250,0.8900
250,0.8925
350,0.8975
350,0.8983
350,0.8858
450,0.8967
450,0.8983
450,0.8967
550,0.8867
550,0.8992
550,0.9058
650,0.9017
650,0.8917
650,0.8925
750,0.9000
750,0.8842
750,0.8908
850,0.9108
850,0.8867
850,0.8925
950,0.9025
950,0.9067
950,0.8942
1050,0.9192
1050,0.9033
1050,0.9100
1150,0.8875


==> teste4.csv <==
scanwindow,efficiencyTagRelay,efficiencyTagGateway
50,0.76 ,0.586 
50,0.77 ,0.563 
50,0.78 ,0.588 
50,0.79 ,0.577 
50,0.75 ,0.583 
50,0.75 ,0.568 
150,0.69 ,0.557 
150,0.70 ,0.581 
150,0.69 ,0.597 
250,0.64 ,0.553 
250,0.64 ,0.550 
250,0.64 ,0.546 
250,0.64 ,0.563 
350,0.57 ,0.538 
350,0.56 ,0.537 
350,0.57 ,0.562 
450,0.54 ,0.524 
450,0.53 ,0.523 
450,0.52 ,0.503 
550,0.38 ,0.421 
550,0.39 ,0.447 
550,0.41 ,0.469 
650,0.39 ,0.475 
650,0.38 ,0.467 
650,0.36 ,0.454 
650,0.37 ,0.451 
750,0.25 ,0.398 
750,0.26 ,0.395 
750,0.26 ,0.396 
750,0.23 ,0.390 
750,0.24 ,0.371 
800,0.17 ,0.301 
800,0.17 ,0.301 
800,0.17 ,0.298 



==> teste8.csv <==
scanwindow,efficiencyTagRelay,efficiencyTagGateway
50,0.609,0.158 
150,0.339,0.088 
250,0.246,0.063 
350,0.172,0.044 
450,0.170,0.044 
550,0.126,0.031 
650,0.105,0.028 
750,0.089,0.024 
800,0.088,0.022 



==> teste9.csv <==
repeat,wake5,rt5,gr5,gt5,wake2,rt2,gr2,gt2,wake1,rt1,gr1,gt1
100,0.65,0.56,0.74,0.23,0.82,0.73,0.77,0.13,0.90,0.81,0.77,0.07 
75,0.71,0.61,0.75,0.26,0.86,0.76,0.77,0.13,0.92,0.82,0.77,0.07 
50,0.78,0.68,0.77,0.29,0.90,0.79,0.76,0.14,0.95,0.84,0.78,0.07 
25,0.88,0.75,0.77,0.33,0.95,0.83,0.77,0.14,0.97,0.86,0.77,0.07 
10,0.95,0.81,0.77,0.35,0.98,0.86,0.77,0.15,,,,			


